Age of Information in Relay-Assisted Status Updating Systems

In this paper we consider the age of information (AoI) of a status updating system with a relay, where the updates are delivered to destination either from the direct line or the two-hop link via the relay. An updating packet generated at source is sent to receiver and the relay simultaneously. When the direct packet transmission fails, the relay replaces the source and retransmits the packet until it is eventually obtained at the receiver side. Assume that the propagation delay on each link is one time slot, we determine the stationary distribution of the AoI for three cases: (a) relay has no buffer and the packet delivery from relay cannot be preempted by fresher updates from source; (b) relay has no buffer but the packet substitution is allowable; (c) relay has size 1 buffer and the packet in buffer is refreshed when a newer packet is obtained. The idea is invoking a multiple-dimensional state vector which contains the AoI as a part and constituting the multiple-dimensional AoI stochastic process. We find the steady state of each multiple-dimensional AoI process by solving the system of stationary equations. Once the steady-state distribution of larger-dimensional AoI process is known, the stationary AoI distribution is also obtained as it is one of the marginal distributions of that process's steady-state distribution. For all the situations, we derive the explicit expression of AoI distribution, and calculate the mean and the variance of the stationary AoI. All the results are compared numerically, including the AoI performance of the non-relay state updating system. Numerical results show that adding the relay improves the system's timeliness dramatically, and no-buffer-and-preemption setting in relay achieves both minimal average AoI and AoI's variance. Thus, for the system model discussed in this paper, to reduce the AoI at receiver there is no need to add the buffer in relay.

==> Tcom_AoI relay_2/paperlist.bib.txt <==
@INPROCEEDINGS{1, 
  title={Minimizing age of information in vehicular networks},    
  author={Sanjit Kaul and Marco Gruteser and Vinuth Rai and John Kenney},  
  booktitle={8th Annu. IEEE Commun. Soc. Conf. Sensor, Mesh Ad Hoc Commun. Netw. (SECON)},  
  year={Jun. 2011},  
  pages={350-358},  
  doi={10.1109/SAHCN.2011.5984917}
}




@article{2, 
  title={Age of Information: An Introduction and Survey},   
  author={Roy D. Yates and Yin Sun and D. Richard Brown III and Sanjit K. Kaul and Eytan Modiano and Sennur Ulukus},    
  journal={IEEE J. Sel. Areas Commun.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/JSAC.2021.3065072}
}






@INPROCEEDINGS{3,  
  title={Real-time status: How often should one update?},   
  author={Sanjit Kaul and Roy Yates and Marco Gruteser},  
  booktitle={IEEE INFOCOM},   
  year={Mar. 2012},  
  pages={2731-2735},  
  doi={10.1109/INFCOM.2012.6195689}
}





@INPROCEEDINGS{4,
  title={Status updates through queues},
  author={Sanjit Kaul and Roy Yates and Marco Gruteser},
  booktitle={46th Annu. Conf. Inf. Sci. Syst. (CISS)},
  year={Mar. 2012},
  pages={1-6},
}







@article{5,  
  title={The Age of Information: Real-Time Status Updating by Multiple Sources},   
  author={Roy D. Yates and Sanjit Kaul},  
  journal={IEEE Trans. Inf. Theory},    
  year={2019},  
  volume={65},  
  number={3},  
  pages={1807-1827},  
  doi={10.1109/TIT.2018.2871079}
}






@ARTICLE{6,  
  title={Moment Generating Function of the AoI in a Two-Source System With Packet Management},  
  author={Mohammad Moltafet and Markus Leinonen and Marian Codreanu},
  journal={IEEE Wirel. Commun. Lett.},   
  year={2020},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/LWC.2020.3048628}
}







@article{7,
  title={The Multi-Source Preemptive M/PH/1/1 Queue with Packet Errors: Exact Distribution of the Age of Information and Its Peak},
  author={Ozancan Dogan and Nail Akar},
  journal={arXiv:2007.11656v1},
  year={2020},
}





@INPROCEEDINGS{8,  
  title={Timely Updates By Multiple Sources: The M/M/1 Queue Revisited},   
  author={Sanjit K. Kaul and Roy D. Yates},   
  booktitle={54th Annu. Conf. Inf. Sci. Syst. (CISS)},   
  year={Mar. 2020},  
  volume={},  
  number={},  
  pages={1-6},  
  doi={10.1109/CISS48834.2020.1570627741}
}






@INPROCEEDINGS{9, 
  title={Age of Information in Uncoordinated Unslotted Updating},   
  author={Roy D. Yates and Sanjit K. Kaul},  
  booktitle={IEEE Int. Symp. Inf. Theory (ISIT)},   
  year={2020},  
  volume={},  
  number={},  
  pages={1759-1764},  
  doi={10.1109/ISIT44484.2020.9174098}
}





@ARTICLE{10,  
  title={Average AoI in Multi-Source Systems With Source-Aware Packet Management},  
  author={Mohammad Moltafet and Markus Leinonen and Marian Codreanu},
  journal={IEEE Trans. Commun.},   
  year={2021},  
  volume={69},  
  number={2},  
  pages={1121-1133},  
  doi={10.1109/TCOMM.2020.3036672}
}






@INPROCEEDINGS{11,  
  title={Minimizing The Age of Information: NOMA or OMA?},   
  author={Ali Maatouk and Mohamad Assaad and Anthony Ephremides},
  booktitle={IEEE INFOCOM Workshops)},   
  year={Apr. 2019},  
  volume={},  
  number={},  
  pages={102-108},  
  doi={10.1109/INFCOMW.2019.8845254}
}





@article{12,
  title={The Age of Information in Networks: Moments, Distributions, and Sampling},
  author={Roy D. Yates},
  journal={IEEE Trans. Inf. Theory}, 
  volume={66},
  number={9},
  pages={5712-5728},
  year={2020},
}






@INPROCEEDINGS{13,  
  title={Age of information with packet management},
  author={Maice Costa and Marian Codreanu and Anthony Ephremides},  
  booktitle={IEEE Int. Symp. Inf. Theory (ISIT)},    
  year={2014},  
  pages={1583-1587},  
  doi={10.1109/ISIT.2014.6875100}
}






@article{14,  
  title={On the Age of Information With Packet Deadlines},   
  author={Clement Kam and Sastry Kompella and Gam D. Nguyen and Jeffrey E. Wieselthier and Anthony Ephremides},  
  journal={IEEE Trans. Inf. Theory},   
  year={2018},  
  volume={64},  
  number={9},  
  pages={6419-6428},  
  doi={10.1109/TIT.2018.2818739}
}







@ARTICLE{15,  
  title={A Reinforcement Learning Framework for Optimizing Age of Information in RF-Powered Communication Systems},   
  author={Mohamed A. Abd-Elmagid and Harpreet S. Dhillon and Nikolaos Pappas},  
  journal={IEEE Trans. Commun.},   
  year={2020},  
  volume={68},  
  number={8},  
  pages={4747-4760},  
  doi={10.1109/TCOMM.2020.2991992}
}






@article{16,
  title={Minimizing the Age of Incorrect Information for Real-time Tracking of Markov Remote Sources}, 
  author={Saad Kriouile and Mohamad Assaad},
  journal={arXiv:2102.03245},
  year={2021},
}




@article{17,
  title={Age Debt: A General Framework For Minimizing Age of Information}, 
  author={Vishrant Tripathi and Eytan Modiano},
  journal={arXiv:2101.10225},
  year={2021},
}






@article{18,
  title={Cache Updating Strategy Minimizing the Age of Information with Time-Varying Files' Popularities}, 
  author={Haoyue Tang and Philippe Ciblat and Jintao Wang and Michele Wigger and Roy D. Yates},
  journal={arXiv:2010.04787},
  year={2021},
}






@article{19,
  title={Power Minimization for Age of Information Constrained Dynamic Control in Wireless Sensor Networks}, 
  author={Mohammad Moltafet and Markus Leinonen and Marian Codreanu and Nikolaos Pappas},
  journal={arXiv:2007.05364},
  year={2021},
}




@ARTICLE{20,  
  title={On the Optimality of the Whittle's Index Policy for Minimizing the Age of Information},   
  author={Ali Maatouk and Saad Kriouile and Mohamad Assad and Anthony Ephremides},  
  journal={IEEE Trans. Wirel. Commun.},   
  year={2021},  
  volume={20},  
  number={2},  
  pages={1263-1277},  
  doi={10.1109/TWC.2020.3032237}
}






@ARTICLE{21,  
  title={Minimizing Age of Information With Power Constraints: Multi-User Opportunistic Scheduling in Multi-State Time-Varying Channels},   
  author={Haoyue Tang and Jintao Wang and Linqi Song and Jian Song},  
  journal={IEEE J. Sel. Areas Commun.},   
  year={2020},  
  volume={38},  
  number={5},  
  pages={854-868},  
  doi={10.1109/JSAC.2020.2980911}
}



@ARTICLE{22,  
  title={Scheduling to Minimize Age of Synchronization in Wireless Broadcast Networks With Random Updates},   
  author={Haoyue Tang and Jintao Wang and Zihan Tang and Jian Song},  
  journal={IEEE Trans. Wirel. Commun.},   
  year={2020},  
  volume={19},  
  number={6},  
  pages={4023-4037},  
  doi={10.1109/TWC.2020.2979436}
}






@article{23,  
  title={Effect of Message Transmission Path Diversity on Status Age},   
  author={Clement Kam and Sastry Kompella and Gam D. Nguyen and Anthony Ephremides},  
  journal={IEEE Trans. Inf. Theory},   
  year={2016},  
  volume={62},  
  number={3},  
  pages={1360-1374},  
  doi={10.1109/TIT.2015.2511791}
}






@ARTICLE{24,  
  title={Probability Analysis of Age of Information in Multi-Hop Networks},   
  author={Onur Ayan and H. Murat Gürsu and Arled Papa and Wolfgang Kellerer},  
  journal={IEEE Netw. Lett.},   
  year={2020},  
  volume={2},  
  number={2},  
  pages={76-80},  
  doi={10.1109/LNET.2020.2976991}
}







@ARTICLE{25,  
  title={Optimizing Information Freshness for Cooperative IoT Systems with Stochastic Arrivals},   
  author={Bohai Li and Qian Wang and He Chen and Yong Zhou and Yonghui Li},  
  journal={IEEE Internet Things J.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/JIOT.2021.3051417}
}







@article{26,
  title={Age of information distribution under dynamic service preemption},
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},
  journal={arXiv:2104.11393},
  year={2021},
}





@article{27,
  title={Age of information without service preemption},
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},
  journal={arXiv:2104.08050},
  year={2021},
}





@ARTICLE{28,  
  title={The new age of information: a tool for evaluating the freshness of information in bufferless processing systems},   
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},  
  journal={Queueing Syst.},   
  year={2020},  
  volume={},  
  number={95},  
  pages={203-250},  
}




@article{29,
  title={Age of information for small buffer systems},
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},
  journal={arXiv:2106.08473},
  year={2021},
}









@article{30,  
  title={Finding the Exact Distribution of (Peak) Age of Information for Queues of PH/PH/1/1 and M/PH/1/2 Type},   
  author={Nail Akar and Ozancan Doğan and Eray Unsal Atay},  
  journal={IEEE Trans. Commun.},   
  year={2020},  
  volume={68},  
  number={9},  
  pages={5661-5672},  
  doi={10.1109/TCOMM.2020.3002994}
}






@ARTICLE{31,  
  title={Discrete-time Queueing Model of Age of Information with Multiple Information Sources},   
  author={Nail Akar},  
  journal={IEEE Internet Things J.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/JIOT.2021.3053768}
}





@article{32,
  title={The Multi-Source Preemptive M/PH/1/1 Queue with Packet Errors: Exact Distribution of the Age of Information and Its Peak},
  author={Ozancan Dogan and Nail Akar},
  journal={arXiv:2007.11656v1},
  year={2020},
}








@ARTICLE{33,  
  title={A General Formula for the Stationary Distribution of the Age of Information and Its Application to Single-Server Queues},   
  author={Yoshiaki Inoue and Hiroyuki Masuyama and Tetsuya Takine and Toshiyuki Tanaka},  
  journal={IEEE Trans. Inf. Theory},   
  year={2019},  
  volume={65},  
  number={12},  
  pages={8305-8324},  
  doi={10.1109/TIT.2019.2938171}
}






==> Tcom_AoI relay_2/paperlist.txt <==
@INPROCEEDINGS{1, 
  title={Minimizing age of information in vehicular networks},    
  author={Sanjit Kaul and Marco Gruteser and Vinuth Rai and John Kenney},  
  journal={8th Annu. IEEE Commun. Soc. Conf. Sensor, Mesh Ad Hoc Commun. Netw. (SECON)},  
  year={Jun. 2011},  
  pages={350-358},  
  doi={10.1109/SAHCN.2011.5984917}
}




@article{2, 
  title={Age of Information: An Introduction and Survey},   
  author={Roy D. Yates and Yin Sun and D. Richard Brown III and Sanjit K. Kaul and Eytan Modiano and Sennur Ulukus},    
  journal={IEEE J. Sel. Areas Commun.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/JSAC.2021.3065072}
}






@INPROCEEDINGS{3,  
  title={Real-time status: How often should one update?},   
  author={Sanjit Kaul and Roy Yates and Marco Gruteser},  
  journal={IEEE INFOCOM},   
  year={Mar. 2012},  
  pages={2731-2735},  
  doi={10.1109/INFCOM.2012.6195689}
}





@INPROCEEDINGS{4,
  title={Status updates through queues},
  author={Sanjit Kaul and Roy Yates and Marco Gruteser},
  journal={46th Annu. Conf. Inf. Sci. Syst. (CISS)},
  year={Mar. 2012},
  pages={1-6},
}







@article{5,  
  title={The Age of Information: Real-Time Status Updating by Multiple Sources},   
  author={Roy D. Yates and Sanjit Kaul},  
  journal={IEEE Trans. Inf. Theory},    
  year={2019},  
  volume={65},  
  number={3},  
  pages={1807-1827},  
  doi={10.1109/TIT.2018.2871079}
}






@ARTICLE{6,  
  title={Moment Generating Function of the AoI in a Two-Source System With Packet Management},  
  author={Mohammad Moltafet and Markus Leinonen and Marian Codreanu},
  journal={IEEE Wirel. Commun. Lett.},   
  year={2020},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/LWC.2020.3048628}
}







@article{7,
  title={The Multi-Source Preemptive M/PH/1/1 Queue with Packet Errors: Exact Distribution of the Age of Information and Its Peak},
  author={Ozancan Dogan and Nail Akar},
  journal={arXiv:2007.11656v1},
  year={2020},
}





@INPROCEEDINGS{8,  
  title={Timely Updates By Multiple Sources: The M/M/1 Queue Revisited},   
  author={Sanjit K. Kaul and Roy D. Yates},   
  journal={54th Annu. Conf. Inf. Sci. Syst. (CISS)},   
  year={Mar. 2020},  
  volume={},  
  number={},  
  pages={1-6},  
  doi={10.1109/CISS48834.2020.1570627741}
}






@INPROCEEDINGS{9, 
  title={Age of Information in Uncoordinated Unslotted Updating},   
  author={Roy D. Yates and Sanjit K. Kaul},  
  journal={IEEE Int. Symp. Inf. Theory (ISIT)},   
  year={2020},  
  volume={},  
  number={},  
  pages={1759-1764},  
  doi={10.1109/ISIT44484.2020.9174098}
}





@ARTICLE{10,  
  title={Average AoI in Multi-Source Systems With Source-Aware Packet Management},  
  author={Mohammad Moltafet and Markus Leinonen and Marian Codreanu},
  journal={IEEE Trans. Commun.},   
  year={2021},  
  volume={69},  
  number={2},  
  pages={1121-1133},  
  doi={10.1109/TCOMM.2020.3036672}
}






@INPROCEEDINGS{11,  
  title={Minimizing The Age of Information: NOMA or OMA?},   
  author={Ali Maatouk and Mohamad Assaad and Anthony Ephremides},
  journal={IEEE INFOCOM Workshops)},   
  year={Apr. 2019},  
  volume={},  
  number={},  
  pages={102-108},  
  doi={10.1109/INFCOMW.2019.8845254}
}





@article{12,
  title={The Age of Information in Networks: Moments, Distributions, and Sampling},
  author={Roy D. Yates},
  journal={IEEE Trans. Inf. Theory}, 
  volume={66},
  number={9},
  pages={5712-5728},
  year={2020},
}






@INPROCEEDINGS{13,  
  title={Age of information with packet management},
  author={Maice Costa and Marian Codreanu and Anthony Ephremides},  
  journal={IEEE Int. Symp. Inf. Theory (ISIT)},    
  year={2014},  
  pages={1583-1587},  
  doi={10.1109/ISIT.2014.6875100}
}






@article{14,  
  title={On the Age of Information With Packet Deadlines},   
  author={Clement Kam and Sastry Kompella and Gam D. Nguyen and Jeffrey E. Wieselthier and Anthony Ephremides},  
  journal={IEEE Trans. Inf. Theory},   
  year={2018},  
  volume={64},  
  number={9},  
  pages={6419-6428},  
  doi={10.1109/TIT.2018.2818739}
}







@ARTICLE{15,  
  title={A Reinforcement Learning Framework for Optimizing Age of Information in RF-Powered Communication Systems},   
  author={Mohamed A. Abd-Elmagid and Harpreet S. Dhillon and Nikolaos Pappas},  
  journal={IEEE Trans. Commun.},   
  year={2020},  
  volume={68},  
  number={8},  
  pages={4747-4760},  
  doi={10.1109/TCOMM.2020.2991992}
}






@article{16,
  title={Minimizing the Age of Incorrect Information for Real-time Tracking of Markov Remote Sources}, 
  author={Saad Kriouile and Mohamad Assaad},
  journal={arXiv:2102.03245},
  year={2021},
}




@article{17,
  title={Age Debt: A General Framework For Minimizing Age of Information}, 
  author={Vishrant Tripathi and Eytan Modiano},
  journal={arXiv:2101.10225},
  year={2021},
}






@article{18,
  title={Cache Updating Strategy Minimizing the Age of Information with Time-Varying Files' Popularities}, 
  author={Haoyue Tang and Philippe Ciblat and Jintao Wang and Michele Wigger and Roy D. Yates},
  journal={arXiv:2010.04787},
  year={2021},
}






@article{19,
  title={Power Minimization for Age of Information Constrained Dynamic Control in Wireless Sensor Networks}, 
  author={Mohammad Moltafet and Markus Leinonen and Marian Codreanu and Nikolaos Pappas},
  journal={arXiv:2007.05364},
  year={2021},
}




@ARTICLE{20,  
  title={On the Optimality of the Whittle's Index Policy for Minimizing the Age of Information},   
  author={Ali Maatouk and Saad Kriouile and Mohamad Assad and Anthony Ephremides},  
  journal={IEEE Trans. Wirel. Commun.},   
  year={2021},  
  volume={20},  
  number={2},  
  pages={1263-1277},  
  doi={10.1109/TWC.2020.3032237}
}






@ARTICLE{21,  
  title={Minimizing Age of Information With Power Constraints: Multi-User Opportunistic Scheduling in Multi-State Time-Varying Channels},   
  author={Haoyue Tang and Jintao Wang and Linqi Song and Jian Song},  
  journal={IEEE J. Sel. Areas Commun.},   
  year={2020},  
  volume={38},  
  number={5},  
  pages={854-868},  
  doi={10.1109/JSAC.2020.2980911}
}



@ARTICLE{22,  
  title={Scheduling to Minimize Age of Synchronization in Wireless Broadcast Networks With Random Updates},   
  author={Haoyue Tang and Jintao Wang and Zihan Tang and Jian Song},  
  journal={IEEE Trans. Wirel. Commun.},   
  year={2020},  
  volume={19},  
  number={6},  
  pages={4023-4037},  
  doi={10.1109/TWC.2020.2979436}
}






@article{23,  
  title={Effect of Message Transmission Path Diversity on Status Age},   
  author={Clement Kam and Sastry Kompella and Gam D. Nguyen and Anthony Ephremides},  
  journal={IEEE Trans. Inf. Theory},   
  year={2016},  
  volume={62},  
  number={3},  
  pages={1360-1374},  
  doi={10.1109/TIT.2015.2511791}
}






@ARTICLE{24,  
  title={Probability Analysis of Age of Information in Multi-Hop Networks},   
  author={Onur Ayan and H. Murat Gürsu and Arled Papa and Wolfgang Kellerer},  
  journal={IEEE Netw. Lett.},   
  year={2020},  
  volume={2},  
  number={2},  
  pages={76-80},  
  doi={10.1109/LNET.2020.2976991}
}







@ARTICLE{25,  
  title={Optimizing Information Freshness for Cooperative IoT Systems with Stochastic Arrivals},   
  author={Bohai Li and Qian Wang and He Chen and Yong Zhou and Yonghui Li},  
  journal={IEEE Internet Things J.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/JIOT.2021.3051417}
}







@article{26,
  title={Age of information distribution under dynamic service preemption},
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},
  journal={arXiv:2104.11393},
  year={2021},
}





@article{27,
  title={Age of information without service preemption},
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},
  journal={arXiv:2104.08050},
  year={2021},
}





@ARTICLE{28,  
  title={The new age of information: a tool for evaluating the freshness of information in bufferless processing systems},   
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},  
  journal={Queueing Syst.},   
  year={2020},  
  volume={},  
  number={95},  
  pages={203-250},  
}




@article{29,
  title={Age of information for small buffer systems},
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},
  journal={arXiv:2106.08473},
  year={2021},
}









@article{30,  
  title={Finding the Exact Distribution of (Peak) Age of Information for Queues of PH/PH/1/1 and M/PH/1/2 Type},   
  author={Nail Akar and Ozancan Doğan and Eray Unsal Atay},  
  journal={IEEE Trans. Commun.},   
  year={2020},  
  volume={68},  
  number={9},  
  pages={5661-5672},  
  doi={10.1109/TCOMM.2020.3002994}
}






@ARTICLE{31,  
  title={Discrete-time Queueing Model of Age of Information with Multiple Information Sources},   
  author={Nail Akar},  
  journal={IEEE Internet Things J.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/JIOT.2021.3053768}
}





@article{32,
  title={The Multi-Source Preemptive M/PH/1/1 Queue with Packet Errors: Exact Distribution of the Age of Information and Its Peak},
  author={Ozancan Dogan and Nail Akar},
  journal={arXiv:2007.11656v1},
  year={2020},
}








@ARTICLE{33,  
  title={A General Formula for the Stationary Distribution of the Age of Information and Its Application to Single-Server Queues},   
  author={Yoshiaki Inoue and Hiroyuki Masuyama and Tetsuya Takine and Toshiyuki Tanaka},  
  journal={IEEE Trans. Inf. Theory},   
  year={2019},  
  volume={65},  
  number={12},  
  pages={8305-8324},  
  doi={10.1109/TIT.2019.2938171}
}






==> paperlist.bib.txt <==
@INPROCEEDINGS{1, 
  title={Minimizing age of information in vehicular networks},    
  author={Sanjit Kaul and Marco Gruteser and Vinuth Rai and John Kenney},  
  booktitle={8th Annu. IEEE Commun. Soc. Conf. Sensor, Mesh Ad Hoc Commun. Netw. (SECON)},  
  year={Jun. 2011},  
  pages={350-358},  
  doi={10.1109/SAHCN.2011.5984917}
}




@article{2, 
  title={Age of Information: An Introduction and Survey},   
  author={Roy D. Yates and Yin Sun and D. Richard Brown III and Sanjit K. Kaul and Eytan Modiano and Sennur Ulukus},    
  journal={IEEE J. Sel. Areas Commun.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/JSAC.2021.3065072}
}






@INPROCEEDINGS{3,  
  title={Real-time status: How often should one update?},   
  author={Sanjit Kaul and Roy Yates and Marco Gruteser},  
  booktitle={IEEE INFOCOM},   
  year={Mar. 2012},  
  pages={2731-2735},  
  doi={10.1109/INFCOM.2012.6195689}
}





@INPROCEEDINGS{4,
  title={Status updates through queues},
  author={Sanjit Kaul and Roy Yates and Marco Gruteser},
  booktitle={46th Annu. Conf. Inf. Sci. Syst. (CISS)},
  year={Mar. 2012},
  pages={1-6},
}







@article{5,  
  title={The Age of Information: Real-Time Status Updating by Multiple Sources},   
  author={Roy D. Yates and Sanjit Kaul},  
  journal={IEEE Trans. Inf. Theory},    
  year={2019},  
  volume={65},  
  number={3},  
  pages={1807-1827},  
  doi={10.1109/TIT.2018.2871079}
}






@ARTICLE{6,  
  title={Moment Generating Function of the AoI in a Two-Source System With Packet Management},  
  author={Mohammad Moltafet and Markus Leinonen and Marian Codreanu},
  journal={IEEE Wirel. Commun. Lett.},   
  year={2020},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/LWC.2020.3048628}
}







@article{7,
  title={The Multi-Source Preemptive M/PH/1/1 Queue with Packet Errors: Exact Distribution of the Age of Information and Its Peak},
  author={Ozancan Dogan and Nail Akar},
  journal={arXiv:2007.11656v1},
  year={2020},
}





@INPROCEEDINGS{8,  
  title={Timely Updates By Multiple Sources: The M/M/1 Queue Revisited},   
  author={Sanjit K. Kaul and Roy D. Yates},   
  booktitle={54th Annu. Conf. Inf. Sci. Syst. (CISS)},   
  year={Mar. 2020},  
  volume={},  
  number={},  
  pages={1-6},  
  doi={10.1109/CISS48834.2020.1570627741}
}






@INPROCEEDINGS{9, 
  title={Age of Information in Uncoordinated Unslotted Updating},   
  author={Roy D. Yates and Sanjit K. Kaul},  
  booktitle={IEEE Int. Symp. Inf. Theory (ISIT)},   
  year={2020},  
  volume={},  
  number={},  
  pages={1759-1764},  
  doi={10.1109/ISIT44484.2020.9174098}
}





@ARTICLE{10,  
  title={Average AoI in Multi-Source Systems With Source-Aware Packet Management},  
  author={Mohammad Moltafet and Markus Leinonen and Marian Codreanu},
  journal={IEEE Trans. Commun.},   
  year={2021},  
  volume={69},  
  number={2},  
  pages={1121-1133},  
  doi={10.1109/TCOMM.2020.3036672}
}






@INPROCEEDINGS{11,  
  title={Minimizing The Age of Information: NOMA or OMA?},   
  author={Ali Maatouk and Mohamad Assaad and Anthony Ephremides},
  booktitle={IEEE INFOCOM Workshops)},   
  year={Apr. 2019},  
  volume={},  
  number={},  
  pages={102-108},  
  doi={10.1109/INFCOMW.2019.8845254}
}





@article{12,
  title={The Age of Information in Networks: Moments, Distributions, and Sampling},
  author={Roy D. Yates},
  journal={IEEE Trans. Inf. Theory}, 
  volume={66},
  number={9},
  pages={5712-5728},
  year={2020},
}






@INPROCEEDINGS{13,  
  title={Age of information with packet management},
  author={Maice Costa and Marian Codreanu and Anthony Ephremides},  
  booktitle={IEEE Int. Symp. Inf. Theory (ISIT)},    
  year={2014},  
  pages={1583-1587},  
  doi={10.1109/ISIT.2014.6875100}
}






@article{14,  
  title={On the Age of Information With Packet Deadlines},   
  author={Clement Kam and Sastry Kompella and Gam D. Nguyen and Jeffrey E. Wieselthier and Anthony Ephremides},  
  journal={IEEE Trans. Inf. Theory},   
  year={2018},  
  volume={64},  
  number={9},  
  pages={6419-6428},  
  doi={10.1109/TIT.2018.2818739}
}







@ARTICLE{15,  
  title={A Reinforcement Learning Framework for Optimizing Age of Information in RF-Powered Communication Systems},   
  author={Mohamed A. Abd-Elmagid and Harpreet S. Dhillon and Nikolaos Pappas},  
  journal={IEEE Trans. Commun.},   
  year={2020},  
  volume={68},  
  number={8},  
  pages={4747-4760},  
  doi={10.1109/TCOMM.2020.2991992}
}






@article{16,
  title={Minimizing the Age of Incorrect Information for Real-time Tracking of Markov Remote Sources}, 
  author={Saad Kriouile and Mohamad Assaad},
  journal={arXiv:2102.03245},
  year={2021},
}




@article{17,
  title={Age Debt: A General Framework For Minimizing Age of Information}, 
  author={Vishrant Tripathi and Eytan Modiano},
  journal={arXiv:2101.10225},
  year={2021},
}






@article{18,
  title={Cache Updating Strategy Minimizing the Age of Information with Time-Varying Files' Popularities}, 
  author={Haoyue Tang and Philippe Ciblat and Jintao Wang and Michele Wigger and Roy D. Yates},
  journal={arXiv:2010.04787},
  year={2021},
}






@article{19,
  title={Power Minimization for Age of Information Constrained Dynamic Control in Wireless Sensor Networks}, 
  author={Mohammad Moltafet and Markus Leinonen and Marian Codreanu and Nikolaos Pappas},
  journal={arXiv:2007.05364},
  year={2021},
}




@ARTICLE{20,  
  title={On the Optimality of the Whittle's Index Policy for Minimizing the Age of Information},   
  author={Ali Maatouk and Saad Kriouile and Mohamad Assad and Anthony Ephremides},  
  journal={IEEE Trans. Wirel. Commun.},   
  year={2021},  
  volume={20},  
  number={2},  
  pages={1263-1277},  
  doi={10.1109/TWC.2020.3032237}
}






@ARTICLE{21,  
  title={Minimizing Age of Information With Power Constraints: Multi-User Opportunistic Scheduling in Multi-State Time-Varying Channels},   
  author={Haoyue Tang and Jintao Wang and Linqi Song and Jian Song},  
  journal={IEEE J. Sel. Areas Commun.},   
  year={2020},  
  volume={38},  
  number={5},  
  pages={854-868},  
  doi={10.1109/JSAC.2020.2980911}
}



@ARTICLE{22,  
  title={Scheduling to Minimize Age of Synchronization in Wireless Broadcast Networks With Random Updates},   
  author={Haoyue Tang and Jintao Wang and Zihan Tang and Jian Song},  
  journal={IEEE Trans. Wirel. Commun.},   
  year={2020},  
  volume={19},  
  number={6},  
  pages={4023-4037},  
  doi={10.1109/TWC.2020.2979436}
}






@article{23,  
  title={Effect of Message Transmission Path Diversity on Status Age},   
  author={Clement Kam and Sastry Kompella and Gam D. Nguyen and Anthony Ephremides},  
  journal={IEEE Trans. Inf. Theory},   
  year={2016},  
  volume={62},  
  number={3},  
  pages={1360-1374},  
  doi={10.1109/TIT.2015.2511791}
}






@ARTICLE{24,  
  title={Probability Analysis of Age of Information in Multi-Hop Networks},   
  author={Onur Ayan and H. Murat Gürsu and Arled Papa and Wolfgang Kellerer},  
  journal={IEEE Netw. Lett.},   
  year={2020},  
  volume={2},  
  number={2},  
  pages={76-80},  
  doi={10.1109/LNET.2020.2976991}
}







@ARTICLE{25,  
  title={Optimizing Information Freshness for Cooperative IoT Systems with Stochastic Arrivals},   
  author={Bohai Li and Qian Wang and He Chen and Yong Zhou and Yonghui Li},  
  journal={IEEE Internet Things J.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/JIOT.2021.3051417}
}







@article{26,
  title={Age of information distribution under dynamic service preemption},
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},
  journal={arXiv:2104.11393},
  year={2021},
}





@article{27,
  title={Age of information without service preemption},
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},
  journal={arXiv:2104.08050},
  year={2021},
}





@ARTICLE{28,  
  title={The new age of information: a tool for evaluating the freshness of information in bufferless processing systems},   
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},  
  journal={Queueing Syst.},   
  year={2020},  
  volume={},  
  number={95},  
  pages={203-250},  
}




@article{29,
  title={Age of information for small buffer systems},
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},
  journal={arXiv:2106.08473},
  year={2021},
}









@article{30,  
  title={Finding the Exact Distribution of (Peak) Age of Information for Queues of PH/PH/1/1 and M/PH/1/2 Type},   
  author={Nail Akar and Ozancan Doğan and Eray Unsal Atay},  
  journal={IEEE Trans. Commun.},   
  year={2020},  
  volume={68},  
  number={9},  
  pages={5661-5672},  
  doi={10.1109/TCOMM.2020.3002994}
}






@ARTICLE{31,  
  title={Discrete-time Queueing Model of Age of Information with Multiple Information Sources},   
  author={Nail Akar},  
  journal={IEEE Internet Things J.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/JIOT.2021.3053768}
}





@article{32,
  title={The Multi-Source Preemptive M/PH/1/1 Queue with Packet Errors: Exact Distribution of the Age of Information and Its Peak},
  author={Ozancan Dogan and Nail Akar},
  journal={arXiv:2007.11656v1},
  year={2020},
}








@ARTICLE{33,  
  title={A General Formula for the Stationary Distribution of the Age of Information and Its Application to Single-Server Queues},   
  author={Yoshiaki Inoue and Hiroyuki Masuyama and Tetsuya Takine and Toshiyuki Tanaka},  
  journal={IEEE Trans. Inf. Theory},   
  year={2019},  
  volume={65},  
  number={12},  
  pages={8305-8324},  
  doi={10.1109/TIT.2019.2938171}
}






==> paperlist.txt <==
@INPROCEEDINGS{1, 
  title={Minimizing age of information in vehicular networks},    
  author={Sanjit Kaul and Marco Gruteser and Vinuth Rai and John Kenney},  
  journal={8th Annu. IEEE Commun. Soc. Conf. Sensor, Mesh Ad Hoc Commun. Netw. (SECON)},  
  year={Jun. 2011},  
  pages={350-358},  
  doi={10.1109/SAHCN.2011.5984917}
}




@article{2, 
  title={Age of Information: An Introduction and Survey},   
  author={Roy D. Yates and Yin Sun and D. Richard Brown III and Sanjit K. Kaul and Eytan Modiano and Sennur Ulukus},    
  journal={IEEE J. Sel. Areas Commun.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/JSAC.2021.3065072}
}






@INPROCEEDINGS{3,  
  title={Real-time status: How often should one update?},   
  author={Sanjit Kaul and Roy Yates and Marco Gruteser},  
  journal={IEEE INFOCOM},   
  year={Mar. 2012},  
  pages={2731-2735},  
  doi={10.1109/INFCOM.2012.6195689}
}





@INPROCEEDINGS{4,
  title={Status updates through queues},
  author={Sanjit Kaul and Roy Yates and Marco Gruteser},
  journal={46th Annu. Conf. Inf. Sci. Syst. (CISS)},
  year={Mar. 2012},
  pages={1-6},
}







@article{5,  
  title={The Age of Information: Real-Time Status Updating by Multiple Sources},   
  author={Roy D. Yates and Sanjit Kaul},  
  journal={IEEE Trans. Inf. Theory},    
  year={2019},  
  volume={65},  
  number={3},  
  pages={1807-1827},  
  doi={10.1109/TIT.2018.2871079}
}






@ARTICLE{6,  
  title={Moment Generating Function of the AoI in a Two-Source System With Packet Management},  
  author={Mohammad Moltafet and Markus Leinonen and Marian Codreanu},
  journal={IEEE Wirel. Commun. Lett.},   
  year={2020},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/LWC.2020.3048628}
}







@article{7,
  title={The Multi-Source Preemptive M/PH/1/1 Queue with Packet Errors: Exact Distribution of the Age of Information and Its Peak},
  author={Ozancan Dogan and Nail Akar},
  journal={arXiv:2007.11656v1},
  year={2020},
}





@INPROCEEDINGS{8,  
  title={Timely Updates By Multiple Sources: The M/M/1 Queue Revisited},   
  author={Sanjit K. Kaul and Roy D. Yates},   
  journal={54th Annu. Conf. Inf. Sci. Syst. (CISS)},   
  year={Mar. 2020},  
  volume={},  
  number={},  
  pages={1-6},  
  doi={10.1109/CISS48834.2020.1570627741}
}






@INPROCEEDINGS{9, 
  title={Age of Information in Uncoordinated Unslotted Updating},   
  author={Roy D. Yates and Sanjit K. Kaul},  
  journal={IEEE Int. Symp. Inf. Theory (ISIT)},   
  year={2020},  
  volume={},  
  number={},  
  pages={1759-1764},  
  doi={10.1109/ISIT44484.2020.9174098}
}





@ARTICLE{10,  
  title={Average AoI in Multi-Source Systems With Source-Aware Packet Management},  
  author={Mohammad Moltafet and Markus Leinonen and Marian Codreanu},
  journal={IEEE Trans. Commun.},   
  year={2021},  
  volume={69},  
  number={2},  
  pages={1121-1133},  
  doi={10.1109/TCOMM.2020.3036672}
}






@INPROCEEDINGS{11,  
  title={Minimizing The Age of Information: NOMA or OMA?},   
  author={Ali Maatouk and Mohamad Assaad and Anthony Ephremides},
  journal={IEEE INFOCOM Workshops)},   
  year={Apr. 2019},  
  volume={},  
  number={},  
  pages={102-108},  
  doi={10.1109/INFCOMW.2019.8845254}
}





@article{12,
  title={The Age of Information in Networks: Moments, Distributions, and Sampling},
  author={Roy D. Yates},
  journal={IEEE Trans. Inf. Theory}, 
  volume={66},
  number={9},
  pages={5712-5728},
  year={2020},
}






@INPROCEEDINGS{13,  
  title={Age of information with packet management},
  author={Maice Costa and Marian Codreanu and Anthony Ephremides},  
  journal={IEEE Int. Symp. Inf. Theory (ISIT)},    
  year={2014},  
  pages={1583-1587},  
  doi={10.1109/ISIT.2014.6875100}
}






@article{14,  
  title={On the Age of Information With Packet Deadlines},   
  author={Clement Kam and Sastry Kompella and Gam D. Nguyen and Jeffrey E. Wieselthier and Anthony Ephremides},  
  journal={IEEE Trans. Inf. Theory},   
  year={2018},  
  volume={64},  
  number={9},  
  pages={6419-6428},  
  doi={10.1109/TIT.2018.2818739}
}







@ARTICLE{15,  
  title={A Reinforcement Learning Framework for Optimizing Age of Information in RF-Powered Communication Systems},   
  author={Mohamed A. Abd-Elmagid and Harpreet S. Dhillon and Nikolaos Pappas},  
  journal={IEEE Trans. Commun.},   
  year={2020},  
  volume={68},  
  number={8},  
  pages={4747-4760},  
  doi={10.1109/TCOMM.2020.2991992}
}






@article{16,
  title={Minimizing the Age of Incorrect Information for Real-time Tracking of Markov Remote Sources}, 
  author={Saad Kriouile and Mohamad Assaad},
  journal={arXiv:2102.03245},
  year={2021},
}




@article{17,
  title={Age Debt: A General Framework For Minimizing Age of Information}, 
  author={Vishrant Tripathi and Eytan Modiano},
  journal={arXiv:2101.10225},
  year={2021},
}






@article{18,
  title={Cache Updating Strategy Minimizing the Age of Information with Time-Varying Files' Popularities}, 
  author={Haoyue Tang and Philippe Ciblat and Jintao Wang and Michele Wigger and Roy D. Yates},
  journal={arXiv:2010.04787},
  year={2021},
}






@article{19,
  title={Power Minimization for Age of Information Constrained Dynamic Control in Wireless Sensor Networks}, 
  author={Mohammad Moltafet and Markus Leinonen and Marian Codreanu and Nikolaos Pappas},
  journal={arXiv:2007.05364},
  year={2021},
}




@ARTICLE{20,  
  title={On the Optimality of the Whittle's Index Policy for Minimizing the Age of Information},   
  author={Ali Maatouk and Saad Kriouile and Mohamad Assad and Anthony Ephremides},  
  journal={IEEE Trans. Wirel. Commun.},   
  year={2021},  
  volume={20},  
  number={2},  
  pages={1263-1277},  
  doi={10.1109/TWC.2020.3032237}
}






@ARTICLE{21,  
  title={Minimizing Age of Information With Power Constraints: Multi-User Opportunistic Scheduling in Multi-State Time-Varying Channels},   
  author={Haoyue Tang and Jintao Wang and Linqi Song and Jian Song},  
  journal={IEEE J. Sel. Areas Commun.},   
  year={2020},  
  volume={38},  
  number={5},  
  pages={854-868},  
  doi={10.1109/JSAC.2020.2980911}
}



@ARTICLE{22,  
  title={Scheduling to Minimize Age of Synchronization in Wireless Broadcast Networks With Random Updates},   
  author={Haoyue Tang and Jintao Wang and Zihan Tang and Jian Song},  
  journal={IEEE Trans. Wirel. Commun.},   
  year={2020},  
  volume={19},  
  number={6},  
  pages={4023-4037},  
  doi={10.1109/TWC.2020.2979436}
}






@article{23,  
  title={Effect of Message Transmission Path Diversity on Status Age},   
  author={Clement Kam and Sastry Kompella and Gam D. Nguyen and Anthony Ephremides},  
  journal={IEEE Trans. Inf. Theory},   
  year={2016},  
  volume={62},  
  number={3},  
  pages={1360-1374},  
  doi={10.1109/TIT.2015.2511791}
}






@ARTICLE{24,  
  title={Probability Analysis of Age of Information in Multi-Hop Networks},   
  author={Onur Ayan and H. Murat Gürsu and Arled Papa and Wolfgang Kellerer},  
  journal={IEEE Netw. Lett.},   
  year={2020},  
  volume={2},  
  number={2},  
  pages={76-80},  
  doi={10.1109/LNET.2020.2976991}
}







@ARTICLE{25,  
  title={Optimizing Information Freshness for Cooperative IoT Systems with Stochastic Arrivals},   
  author={Bohai Li and Qian Wang and He Chen and Yong Zhou and Yonghui Li},  
  journal={IEEE Internet Things J.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/JIOT.2021.3051417}
}







@article{26,
  title={Age of information distribution under dynamic service preemption},
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},
  journal={arXiv:2104.11393},
  year={2021},
}





@article{27,
  title={Age of information without service preemption},
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},
  journal={arXiv:2104.08050},
  year={2021},
}





@ARTICLE{28,  
  title={The new age of information: a tool for evaluating the freshness of information in bufferless processing systems},   
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},  
  journal={Queueing Syst.},   
  year={2020},  
  volume={},  
  number={95},  
  pages={203-250},  
}




@article{29,
  title={Age of information for small buffer systems},
  author={George Kesidis and Takis Konstantopoulos and Michael Zazanis},
  journal={arXiv:2106.08473},
  year={2021},
}









@article{30,  
  title={Finding the Exact Distribution of (Peak) Age of Information for Queues of PH/PH/1/1 and M/PH/1/2 Type},   
  author={Nail Akar and Ozancan Doğan and Eray Unsal Atay},  
  journal={IEEE Trans. Commun.},   
  year={2020},  
  volume={68},  
  number={9},  
  pages={5661-5672},  
  doi={10.1109/TCOMM.2020.3002994}
}






@ARTICLE{31,  
  title={Discrete-time Queueing Model of Age of Information with Multiple Information Sources},   
  author={Nail Akar},  
  journal={IEEE Internet Things J.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/JIOT.2021.3053768}
}





@article{32,
  title={The Multi-Source Preemptive M/PH/1/1 Queue with Packet Errors: Exact Distribution of the Age of Information and Its Peak},
  author={Ozancan Dogan and Nail Akar},
  journal={arXiv:2007.11656v1},
  year={2020},
}








@ARTICLE{33,  
  title={A General Formula for the Stationary Distribution of the Age of Information and Its Application to Single-Server Queues},   
  author={Yoshiaki Inoue and Hiroyuki Masuyama and Tetsuya Takine and Toshiyuki Tanaka},  
  journal={IEEE Trans. Inf. Theory},   
  year={2019},  
  volume={65},  
  number={12},  
  pages={8305-8324},  
  doi={10.1109/TIT.2019.2938171}
}





